CAPoW: Context-Aware AI-Assisted Proof of Work based DDoS Defense

Critical servers can be secured against distributed denial of service (DDoS) attacks using proof of work (PoW) systems assisted by an Artificial Intelligence (AI) that learns contextual network request patterns. In this work, we introduce CAPoW, a context-aware anti-DDoS framework that injects latency adaptively during communication by utilizing context-aware PoW puzzles. In CAPoW, a security professional can define relevant request context attributes which can be learned by the AI system. These contextual attributes can include information about the user request, such as IP address, time, flow-level information, etc., and are utilized to generate a contextual score for incoming requests that influence the hardness of a PoW puzzle. These puzzles need to be solved by a user before the server begins to process their request. Solving puzzles slow down the volume of incoming adversarial requests. Additionally, the framework compels the adversary to incur a cost per request, hence making it expensive for an adversary to prolong a DDoS attack. We include the theoretical foundations of the CAPoW framework along with a description of its implementation and evaluation.

==> DSN-abstract-comments.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 4695
TITLE: A Policy Driven AI-Assisted PoW Framework
AUTHORS: Trisha Chakraborty, Shaswata Mitra, Sudip Mittal and Maxwell Young

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
Short summary: The authors present an AI-based approach towards solving the challenge of issuing PoW-based puzzles for mitigating DDoS attacks in the network.

Strengths:
* DDoS is a classic network security problem that does not have a good solution even today, and the topic is an interesting one to explore. In particular, PoW systems force the adversary to perform computations in order to gain access to resources, which is a clever way of forcing their costs to go up to implement an attack.
* I liked how Figure 2 showed how the latency significantly changed as different policies were implemented.
* The approach is adaptive, which allows for greater flexibility in determining how to respond to DDoS attacks.

Weaknesses and suggestions for improvement:
* The most fundamental problem that I see with this approach is that it's not clear how the approach provides a useful defense if a malicious attacker can learn the model being used. For instance, what prevents a malicious attacker from learning what the baseline model is and adjusting its approach accordingly? An attacker could use the spoofed IP addresses of more trustworthy clients to instigate further attacks. Under certain circumstances, I could imagine an attacker selectively sending probing packets into the system to build the reputation trust of the AI model, then leverage this similarity to craft large-scale DDoS attacks.
* Related to the above issue, it's not clear why the DAbR approach works well for this particular problem and what "distance" is. For instance, if one possible threat model is that an attacker controls an entire autonomous system, then they may be able to leverage different IP addresses that are close together. IP addresses by their nature are hierarchical and can be grouped by autonomous system, so if the hierarchy should be built into the distance metric, then this may be something to consider.
* It's also not clear how an attacker's computational capabilities factor into the reputation score. Could a well-powered malicious attacker outpower a benign client?
* In the longer form of the paper, it may be useful to consider including a threat model that clearly explains all of the assumptions about what capabilities an attacker can perform (e.g., does an attacker control an entire autonomous system).
* Depending on what experimental evaluation that is performed in the longer form of the paper, it may be worth exploring what makes a good policy, given that policy design is a challenging problem (i.e., what policy fits in my network according to the DDoS attacks I need to anticipate?).
* One additional related work that may be useful in the DDoS/PoW space is "Revisiting Client Puzzles for State Exhaustion Attacks Resilience." by M. A. Noureddine, A. M. Fawaz, A. Hsu, C. Guldner, S. Vijay, T. Basar, and W. H. Sanders. in the Proceedings of the 2019 49th Annual IEEE/IFIP International Conference on Dependable Systems and Networks (DSN 2019).



----------------------- REVIEW 2 ---------------------
SUBMISSION: 4695
TITLE: A Policy Driven AI-Assisted PoW Framework
AUTHORS: Trisha Chakraborty, Shaswata Mitra, Sudip Mittal and Maxwell Young

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper tackles an interesting problem. The write-up is well organized. However, there are some concerns with this version of the paper:

- What is the research contribution here? The AI model based reputation scoring technique is from a prior work. Is the policy based puzzle generation the new contribution?

- The used reputation scoring mechanism relies on previously known malicious IP addresses. Any detection technique that uses IP addresses to detect untrustworthy clients is relatively much easier to bypass. In that case, wouldn't it hinder the success of this proposed solution?

- Have you considered the situation when the client's IP address is a private IP?

- What are the limitations of existing prior work tackling this problem?

- Is this a work-in-progress paper? If so, what's the future plan?



----------------------- REVIEW 3 ---------------------
SUBMISSION: 4695
TITLE: A Policy Driven AI-Assisted PoW Framework
AUTHORS: Trisha Chakraborty, Shaswata Mitra, Sudip Mittal and Maxwell Young

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper presents an AI-assisted proof of work system to help defend the DDoS attacks from untrustworthy clients. The idea is to add an AI model to identify potential untrustworthy clients by giving them a more difficult puzzle to solve. The results show that for untrustworthy clients, the system imposes higher latency. Besides, the paper is easy to follow and key concepts are well explained.




==> Policy1.txt <==
1,2,3...
28
31
30
27
29
32
34
31
33
35
29
33
30
30
37
32
30
32
36
35
31
38
32
42
30
34
31
35
35
37
32
34
40
46
40
34
31
39
36
42
33
37
40
31
34
48
28
48
35
42
38
40
44
52
52
53
30
52
45
36
56
47
43
60
52
57
48
67
52
62
66
44
82
63
55
72
58
59
64
72
52
67
94
57
47
89
68
67
53
31
99
65
89
37
68
55
79
46
41
69
64
83
186
88
307
86
144
188
105
89
214
159
129
217
193
233
149
189
153
121

==> Policy2.txt <==
Epsilon
27
24
24
32
28
24
28
28
33
29
31
28
28
23
35
30
32
33
34
31
42
31
33
35
32
42
45
47
38
47
35
41
41
52
48
42
30
31
33
35
52
41
38
54
48
37
31
39
52
45
65
45
63
51
42
69
40
54
89
147
97
48
79
50
85
113
107
70
68
98
101
89
95
50
60
69
105
89
89
104
126
79
157
102
102
148
101
152
124
112
113
118
160
89
236
102
222
154
244
102
130
274

==> Policy3.txt <==
Evens
31
36
27
28
31
31
32
34
32
34
36
31
31
33
38
35
54
52
33
38
38
48
44
42
47
33
48
51
46
76
39
59
54
41
62
75
48
59
111
60
74
83
96
140
70
158
82
79
114
45
41
67
151
102
140
374
299
158
144
163
145
248
285
659
394
211
109
511
450
411
683
349
2490
685
393
200
1912
661
741
2026
737
1176
6736
1195
3730
5004
5889
4214
5840
3157
4298
2000
4224
58815
10431
16701
24027
13707
22171
13565
32123
10236
